FILTRA: Rethinking Steerable CNN by Filter Transform

Steerable CNN imposes the prior knowledge of transformation invariance or equivariance in the network architecture to enhance the the network robustness on geometry transformation of data and reduce overfitting. It has been an intuitive and widely used technique to construct a steerable filter by augmenting a filter with its transformed copies in the past decades, which is named as filter transform in this paper. Recently, the problem of steerable CNN has been studied from aspect of group representation theory, which reveals the function space structure of a steerable kernel function. However, it is not yet clear on how this theory is related to the filter transform technique. In this paper, we show that kernel constructed by filter transform can also be interpreted in the group representation theory. This interpretation help complete the puzzle of steerable CNN theory and provides a novel and simple approach to implement steerable convolution operators. Experiments are executed on multiple datasets to verify the feasibility of the proposed approach.

==> rebuttal.txt <==

R2-Q1: Datasets are not the most difficult and more evaluation may be required.

The application of steerable CNN ranges over OCR, remote sensing, etc. (X-)MNIST reflects the OCR application on rotated documents and is widely used in related works. Conventional images such as CIFAR are also experimented, but we think it is not a representative scenario where steerable CNN is essential. Because the images are mostly up-right in practical generic image recognition. We agree that it will be valuable to evaluate steerable CNNs on more scenarios with practical demand. It is also an attractive aspect to consider higher-level applications like objection detection, though beyond the scope of our paper.

R2-Q2: Not very significant performance improvements. Lower performance on cifar10 and kmnist.

One contribution of the paper is the missing theoretical equivalence between the group representation based approach and filter transform approach. The comparable performance illustrates this equivalence. On X-MNIST dataset FILTRA tend to outperform R2Conv but with a small variation of the performance in multiple runs. For CIFAR10, the performance is at a slight disadvantage due to the interpolation artifacts (L371-380).

R2-Q3: Scale equivariance.

Yes, if scaling (non-compact group) is discretized in a finite range, e.g. Worrall & Welling 2019.

R2-Q4: Filter generation time in 2/3/4rd layers.

R2Conv generate filters by [weights] x [harmonic bases]. FILTRA generate filters by [transform matrix] x [flattened filters]. For different channel combinations, the multiplication workload differs. We observe that for the 2/3/4rd layers with less channels, the workload is similar. The 1st layer is an exception which we suspect to be caused by the parallelism strategy of CUDNN on very narrow matrices (3 input channels).

R5-Q1: Not very easy to follow.

We admit that the math behind steerable CNN is not easy to follow without relevant background. Our paper heavily re-uses the notations from Weiler & Cesa 2019 to help readers keep track with all the concepts. The main results (Section 3) are organized by: 1) equations to construct steerable kernels (wireframed boxes) and 2) their derivation. For readers who are not interested in the math part, boxed equations are the take-away tips which can be directly used for implementation. We will add more recapitulation of these concepts, figures and code examples in the final version.

R5-Q2: Not sufficient analysis of table 2. Wider datasets, tasks, and backbones.

Our paper consider two tasks: classification and regression. We agree that more various evaluation will help prove the value of steerable CNN. Please also see R2-Q1 for explanation on the selection of datasets. We will add more content to analyze Table 2 in the final version.

R6-Q1: Not my area, or hard to understand. My evaluation is just an educated guess.

We thank for the evaluation. Steerable CNN is a valuable technique in CV, but the math behind is not easy to follow for CV researchers. Our paper not only aims to bridge this gap, but also provides an easier implementation scheme for CV community using filter transform. Boxed equations are the take-away tips which can be directly implemented if readers are not interested in the theory parts. We believe this provides new values to the community.

R7-Q1: PDO-eConv.

PDO-eConv derives steerable filters using PDO with a nice analysis on the discretization error bound. We definitely should include PDO-eConv for comparison. FILTRA, R2Conv and PDO-eConv are equivalent inherently and mathematically but with error introduced by different implementation and discretization strategies. To illustrate a rough relationship, we observe that PDO-eConvs reports to outperform R2Conv by 0.007% on MNIST-rot-12k and FILTRA outperform R2Conv by 0.1% on randomly rotated MNIST, which is comparable.

R7-Q2: Reasonable contribution to a minor problem. Worthy contributions, but not surprising. The usefulness of this theoretical contribution has to be demonstrated further.

Steerable CNN is mainly reconstructed in two approaches previously, i.e. by filter transform and by solving steerable bases. The former are widely known in CV community but with limited steerability. The latter produces complete steerability but requires more math background. Our paper bridges the two approaches and complete the steerability of filter transform approach. We also provides an implementation scheme which is mathematically equivalent and faster. Compared to the previous harmonic-based steerable filters, the boxed formulations proposed in our paper are very simple and elegant. Nonetheless, their construction are non-trivial and requires high mathematical skills. The simplicity and practicality of our approach eases the effort needed for the CV community to make use of steerable CNN in practical applications. We believe this will significantly contribute to the impact of steerable CNNs.

